Tighter Asymptotic Key Rates for Intensity-Correlated Decoy-State QKD via Nonlinear Programming

Decoy-state QKD with phase-randomized weak coherent pulses is typically analyzed assuming independent, precisely prepared intensities. Real sources, however, can exhibit correlated intensity drift across rounds, potentially leaking intensity information and breaking the standard decoy-state reduction to linear programs. Cauchy--Schwarz (CS) constraints can restore security by coupling $n$-photon yields across intensities, but they introduce nonlinear square-root constraints that are commonly handled via outer linearisation around channel-model-based reference points. We propose a reproducible alternative: first solve the full CS-constrained parameter-estimation problems using the interior-point nonlinear solver IPOPT, then use the resulting candidate solution as the linearisation point for the outer optimisation that certifies a valid lower bound on the asymptotic key rate. Simulations for both coarse-grained model-independent correlations and fine-grained truncated-Gaussian models show consistently tighter key-rate bounds than canonical reference points, and in some cases allow certifying optimality when both optimisation stages coincide.

==> plot_data/comp_c_d0001xi1.txt <==
0.0 0.14194589794414703
1.0 0.1346732498593188
2.0 0.12774265521174075
3.0 0.12113710314790083
4.0 0.1148408827204464
5.0 0.10883921705680642
6.0 0.10311814962772564
7.0 0.0976645184124158
8.0 0.0926261636611844
9.0 0.08798958048880029
10.0 0.08358368888656381
11.0 0.07939667077045305
12.0 0.0754172829504636
13.0 0.07163501206592565
14.0 0.06803982553054683
15.0 0.06462228101813762
16.0 0.061373345854297885
17.0 0.058284629959472374
18.0 0.05534802580918856
19.0 0.05255593507432666
20.0 0.04990117016034312
21.0 0.04737685315460047
22.0 0.04497652597036148
23.0 0.04269402069069789
24.0 0.04052350200706278
25.0 0.03845943241127287
26.0 0.03649654831712919
27.0 0.0346298946702613
28.0 0.03285471517873989
29.0 0.03116651896921553
30.0 0.029561036504772792
31.0 0.02803423377297811
32.0 0.02658225724588588
33.0 0.02520144254779934
34.0 0.02388830751786689
35.0 0.02263962904420442
36.0 0.0214521671964185
37.0 0.02032303794139795
38.0 0.01924931703112601
39.0 0.0182284156863639
40.0 0.0172576967731214
41.0 0.01633479225335081
42.0 0.0154573286557002
43.0 0.014623158713108729
44.0 0.013830138972298428
45.0 0.013076330677817742
46.0 0.012359805614039644
47.0 0.011678813344456775
48.0 0.011031600534863737
49.0 0.010416561837229723
50.0 0.009832091305362846
51.0 0.009276827912938683
52.0 0.0087492693491773
53.0 0.008248109403117558
54.0 0.007772078896467539
55.0 0.007319972944989864
56.0 0.006890636275039006
57.0 0.006482978937323836
58.0 0.006095909871095012
59.0 0.005728561431614926
60.0 0.00537987082218525
61.0 0.005048971439572197
62.0 0.0047350184507162635
63.0 0.00443715050574335
64.0 0.0041546482944442254
65.0 0.003886806916585008
66.0 0.0036328351427022962
67.0 0.0033920591905590852
68.0 0.0031639401029660463
69.0 0.002947769449286224
70.0 0.0027430358540129407
71.0 0.0025491470003036636
72.0 0.002365593519475416
73.0 0.00219187276637041
74.0 0.0020275199603449596
75.0 0.0018720655898357588
76.0 0.001725097829147584
77.0 0.0015861808786137611
78.0 0.001454964755421353
79.0 0.0013310559939408086
80.0 0.0012140864509720848
81.0 0.001103733832844166
82.0 0.0009996665815241342
83.0 0.0009016384094163018
84.0 0.0008092859649253255
85.0 0.0007223559141115111
86.0 0.0006405910189086651
87.0 0.0005637720476525572
88.0 0.000491648195953948
89.0 0.0004239823178019127
90.0 0.00036055177531910495
91.0 0.0003011916781046056
92.0 0.00024572021851095884
93.0 0.00019392692438072482
94.0 0.0001456873229901859
95.0 0.00010085768093724692
96.0 5.925557479093105e-5
97.0 2.082121785817621e-5


==> plot_data/comp_c_d0001xi3.txt <==
0.0 0.13940870167160252
1.0 0.13206978730169627
2.0 0.1250889033806114
3.0 0.11847715335262027
4.0 0.11218004483887029
5.0 0.10618158604726147
6.0 0.10046733762793866
7.0 0.09502361696525838
8.0 0.08983756381009893
9.0 0.08489687425479119
10.0 0.0804028840170429
11.0 0.07624168551100859
12.0 0.0722901408315069
13.0 0.06853742501488097
14.0 0.06497326699296793
15.0 0.06158798601006582
16.0 0.05837242472031929
17.0 0.05531797617136284
18.0 0.05241637891496432
19.0 0.04965992828661871
20.0 0.04704127289847571
21.0 0.04455343959078257
22.0 0.04218987127364096
23.0 0.039944294682037654
24.0 0.03781086459671769
25.0 0.03578388789173351
26.0 0.03385810880794535
27.0 0.032028459888796594
28.0 0.03029015338336617
29.0 0.028638662216990983
30.0 0.027069686222226864
31.0 0.02557913768594269
32.0 0.02416313491838742
33.0 0.022818007541304176
34.0 0.02154024756069576
35.0 0.02032648605356672
36.0 0.019173759377744858
37.0 0.018078882947976375
38.0 0.017039072286083028
39.0 0.016051654652221494
40.0 0.01511402287875102
41.0 0.014223773152879106
42.0 0.013378571628059771
43.0 0.012576226244820469
44.0 0.011814623886732954
45.0 0.011091815559700976
46.0 0.010405872327994736
47.0 0.009755044527079317
48.0 0.009137550034385824
49.0 0.008551816375113605
50.0 0.007996335260573119
51.0 0.007469555518301202
52.0 0.006970112303680446
53.0 0.006496692477823276
54.0 0.0060480026465667795
55.0 0.005622861049672986
56.0 0.0052201514316221505
57.0 0.004838747842950128
58.0 0.004477619516201391
59.0 0.0041357998602308925
60.0 0.003812336114711011
61.0 0.0035063577176044905
62.0 0.0032170112575461954
63.0 0.002943480860488696
64.0 0.00268501838046787
65.0 0.0024408989877142233
66.0 0.0022104185185072176
67.0 0.001992926276761552
68.0 0.001787775346071403
69.0 0.001594458325673388
70.0 0.0014123240536495583
71.0 0.0012408912556924928
72.0 0.0010795986171438323
73.0 0.0009280564405175823
74.0 0.0007857222361147003
75.0 0.0006522802967606688
76.0 0.0005272775796168868
77.0 0.00041036077020768194
78.0 0.00030119310041378325
79.0 0.0001994857855391241
80.0 0.00010498276911881057
81.0 1.7466812900465852e-5


==> plot_data/comp_c_d01xi1.txt <==
0.0 0.11654817646931351
1.0 0.10795252728449745
2.0 0.09964643906109713
3.0 0.09162522601863061
4.0 0.08388395659484361
5.0 0.0764173883229672
6.0 0.06922017322589853
7.0 0.062286863509933975
8.0 0.05561191468861712
9.0 0.049189747635499395
10.0 0.043014896137141594
11.0 0.037082152257085985
12.0 0.031386458911033296
13.0 0.025923406201942993
14.0 0.020727309294932904
15.0 0.01595278582440455
16.0 0.011384448504847367
17.0 0.007026430807099124
18.0 0.002891278498760099


==> plot_data/comp_c_d01xi3.txt <==
0.0 0.09662742539784948
1.0 0.08812753698491
2.0 0.07992251718471408
3.0 0.07200790548052081
4.0 0.06437899687619299
5.0 0.057030977313402065
6.0 0.04995893615571606
7.0 0.04315805650426491
8.0 0.0366237081285696
9.0 0.030542614002621645
10.0 0.024905256617719453
11.0 0.01948962218138956
12.0 0.01429635394244835
13.0 0.009329450164391276
14.0 0.004600083648572251
15.0 0.00013625124357545884


==> plot_data/comp_i_d0001xi1.txt <==
0.0 0.14214767011850946
1.0 0.13488789364862933
2.0 0.12797030865060208
3.0 0.12137790917722036
4.0 0.11509510918785626
5.0 0.10910752766552298
6.0 0.10340254686773237
7.0 0.09804595807238636
8.0 0.09310431790108194
9.0 0.08843102882477236
10.0 0.08399846695361687
11.0 0.07979028769511123
12.0 0.0757932684779774
13.0 0.07199573129774411
14.0 0.06838701042492835
15.0 0.06495721351320391
16.0 0.06169709148388009
17.0 0.058597956638938055
18.0 0.05565162514695986
19.0 0.05285037320078012
20.0 0.05018690153675707
21.0 0.04765430547043901
22.0 0.045246048806642854
23.0 0.04295594064086754
24.0 0.040778114404825046
25.0 0.03870700873630492
26.0 0.03673734987291678
27.0 0.034864135353121536
28.0 0.033082618861070556
29.0 0.031388296087825736
30.0 0.029776891506934328
31.0 0.028244345980294128
32.0 0.026786805123665967
33.0 0.02540060837123593
34.0 0.024082278686427816
35.0 0.022828512872305366
36.0 0.02163617243986644
37.0 0.02050227499704285
38.0 0.019423986123304454
39.0 0.01839861170033192
40.0 0.017423590668565064
41.0 0.016496488184197727
42.0 0.015614989151921924
43.0 0.014776892110732614
44.0 0.013980103451896202
45.0 0.01322263194933155
46.0 0.012502583584197847
47.0 0.011818156646549428
48.0 0.011167637098092334
49.0 0.010549394181094723
50.0 0.009961876259421652
51.0 0.009403606878509831
52.0 0.008873181032050644
53.0 0.008369261623729569
54.0 0.007890576113212141
55.0 0.0074359133361056534
56.0 0.00700412048842051
57.0 0.006594100266404858
58.0 0.006204808153352476
59.0 0.005835249845371289
60.0 0.005484478808688835
61.0 0.005151593961253956
62.0 0.004835737472205974
63.0 0.004536092672941779
64.0 0.0042518820737466444
65.0 0.003982365480532812
66.0 0.003726838206537155
67.0 0.0034846293739435727
68.0 0.003255100300915996
69.0 0.0030376429696442274
70.0 0.002831678571308495
71.0 0.002636656124166582
72.0 0.002452051161066647
73.0 0.0022773644831308596
74.0 0.002112120976261194
75.0 0.0019558684876879984
76.0 0.0018081767596342772
77.0 0.001668636417653188
78.0 0.0015368580111330332
79.0 0.0014124711039052741
80.0 0.0012951234128657201
81.0 0.0011844799928673933
82.0 0.0010802224662895743
83.0 0.0009820482958920339
84.0 0.0008896700999009011
85.0 0.0008028150083682639
86.0 0.0007212240604817867
87.0 0.0006446516404776313
88.0 0.0005728649600209929
89.0 0.0005056435814477806
90.0 0.0004427789642396811
91.0 0.00038407408837050317
92.0 0.0003293431167965457
93.0 0.00027841108022830246
94.0 0.0002311136848687912
95.0 0.0001872971157785774
96.0 0.00014681797696219215
97.0 0.00010954331001969834
98.0 7.535074236292673e-5
99.0 4.4128801335935536e-5
100.0 1.5777470804728314e-5


==> plot_data/comp_i_d0001xi3.txt <==
0.0 0.1397635933898814
1.0 0.13245509786946383
2.0 0.1255274818315385
3.0 0.11893275265353889
4.0 0.11265232647683038
5.0 0.10667062066596822
6.0 0.10097337595091391
7.0 0.09554766221241015
8.0 0.09038548408090827
9.0 0.08564183467624285
10.0 0.08120235360719164
11.0 0.07700095255619673
12.0 0.07301753850194552
13.0 0.06923792049548613
14.0 0.06565017527863268
15.0 0.06224365960765474
16.0 0.059008621893403244
17.0 0.05593601096633311
18.0 0.0530173653640948
19.0 0.05024474080634539
20.0 0.04761065795427681
21.0 0.045108061989255675
22.0 0.0427302896385022
23.0 0.04047104122212292
24.0 0.03832435629117514
25.0 0.0362845919671205
26.0 0.03434640340273161
27.0 0.03250472596923859
28.0 0.030754758889813435
29.0 0.02909195011378543
30.0 0.02751198227522754
31.0 0.026010759613610206
32.0 0.024584395757911836
33.0 0.02322920229317222
34.0 0.021941678041215336
35.0 0.020718498996852516
36.0 0.019556508868931802
37.0 0.018452710181306
38.0 0.017404255893770718
39.0 0.016408441507258443
40.0 0.015462697620690287
41.0 0.014564582910060573
42.0 0.013711777502694344
43.0 0.012902076721793993
44.0 0.012133385178466804
45.0 0.0114037111899818
46.0 0.01071116150471084
47.0 0.010053936315495058
48.0 0.009430324544524823
49.0 0.008838699384030695
50.0 0.008277514078062844
51.0 0.007745297931523897
52.0 0.007240652534083044
53.0 0.006762248186732505
54.0 0.006308820520034297
55.0 0.005879167293638475
56.0 0.005472145367601416
57.0 0.005086667836397497
58.0 0.004721701317436219
59.0 0.00437626338632357
60.0 0.004049420151913554
61.0 0.0037402839645348336
62.0 0.003448011251592713
63.0 0.003171800475254123
64.0 0.002910890207506991
65.0 0.0026645573185267047
66.0 0.002432115275116881
67.0 0.0022129125464676993
68.0 0.00200633111561383
69.0 0.0018117850957590957
70.0 0.001628719451839511
71.0 0.0014566088291567201
72.0 0.0012949564924807397
73.0 0.0011432933814291674
74.0 0.001001177290516302
75.0 0.0008681921860712436
76.0 0.0007439476771477126
77.0 0.0006280786643105156
78.0 0.0005202451999187739
79.0 0.0004201326054600106
80.0 0.00032745191362275615
81.0 0.00024194072871853696
82.0 0.00016336463863974286
83.0 9.151941696394967e-5
84.0 2.623428074987591e-5


==> plot_data/comp_i_d01xi1.txt <==
0.0 0.12210088096698521
1.0 0.11355256253455781
2.0 0.1052841546734567
3.0 0.0972915451876895
4.0 0.0895702639509362
5.0 0.0821155403371913
6.0 0.07492236000300158
7.0 0.0679855216629551
8.0 0.06129969504162433
9.0 0.05485948192292568
10.0 0.04865948335552946
11.0 0.0426943779480527
12.0 0.036959019355194175
13.0 0.03144856786575776
14.0 0.026158679484810557
15.0 0.021085807869940403
16.0 0.016227713530204874
17.0 0.011586840505135265
18.0 0.007164262055771627
19.0 0.002972332098598255


==> plot_data/comp_i_d01xi3.txt <==
0.0 0.10755341127956292
1.0 0.09901794303384356
2.0 0.09076373213032213
3.0 0.0827868267410808
4.0 0.07508296144214997
5.0 0.06764762807746179
6.0 0.06047615163925049
7.0 0.05356377479865667
8.0 0.046905757234099
9.0 0.040497500196144204
10.0 0.034334714461520144
11.0 0.028413666441566888
12.0 0.022731565639285797
13.0 0.017287235411538773
14.0 0.012082383717891972
15.0 0.007124309308549967
16.0 0.002431387731274848


==> plot_data/trefilov_c11.txt <==
0.0 0.055218203752684644
1.0 0.052690629972699396
2.0 0.0502835627879152
3.0 0.047986864877781574
4.0 0.04579538558168086
5.0 0.04370423160648952
6.0 0.04170874990419843
7.0 0.03980456623346207
8.0 0.0379874392443114
9.0 0.036253425923089576
10.0 0.03459861147596906
11.0 0.03301934689741223
12.0 0.031512159339431724
13.0 0.030073738591642255
14.0 0.028700929600576044
15.0 0.02739073996757874
16.0 0.026140283833460017
17.0 0.024946865313409606
18.0 0.023807848735527912
19.0 0.022720731686612435
20.0 0.021683141088384605
21.0 0.020692813441307904
22.0 0.01974758965429346
23.0 0.018845410131299357
24.0 0.017984310100389353
25.0 0.017162415171207975
26.0 0.016377937108846448
27.0 0.015629169812081647
28.0 0.014914485485618148
29.0 0.01423233099588012
30.0 0.01358122440120937
31.0 0.01295975164750443
32.0 0.012366563420957415
33.0 0.011800372150062252
34.0 0.01125994914951085
35.0 0.010744121898949481
36.0 0.01025177144992188
37.0 0.00978182995486964
38.0 0.009333278312093485
39.0 0.008905143921132239
40.0 0.008497072689889836
41.0 0.008108078619156196
42.0 0.007736783864478218
43.0 0.007382383648371343
44.0 0.0070441099139421015
45.0 0.006721229634962628
46.0 0.006413043205012675
47.0 0.00611888290183837
48.0 0.005838111423348329
49.0 0.005570120491795321
50.0 0.005314329522912066
51.0 0.0050701843568896985
52.0 0.004837156048215928
53.0 0.004614739711716676
54.0 0.00440245342193219
55.0 0.004199837163491861
56.0 0.004006451829963225
57.0 0.0038218782689606323
58.0 0.003645716371265241
59.0 0.00347758420197824
60.0 0.0033171171716314587
61.0 0.003163967245493455
62.0 0.0030178021891742878
63.0 0.0028783048489523363
64.0 0.0027451724650682874
65.0 0.0026181160165745718
66.0 0.002496859596200751
67.0 0.002381139813859846
68.0 0.002270705227456768
69.0 0.002165315799755496
70.0 0.0020647423800731
71.0 0.0019687662096688602
72.0 0.001877178449717716
73.0 0.0017897797308417504
74.0 0.00170637972319724
75.0 0.0016267967261783195
76.0 0.0015508572768009345
77.0 0.0014783957759556257
78.0 0.0014092541316905118
79.0 0.001343281418707088
80.0 0.0012803335533785433
81.0 0.0012202729835644284
82.0 0.0011629683924855544
83.0 0.0011082944161213213
84.0 0.0010561313734042924
85.0 0.001006365008722259
86.0 0.0009588862460580265
87.0 0.0009135909543440059
88.0 0.0008703797234640526
89.0 0.0008291576503756718
90.0 0.0007898341350088985
91.0 0.0007523226853645193
92.0 0.0007165407314919664
93.0 0.0006824094478673359
94.0 0.0006498535838638535
95.0 0.0006188013018785588
96.0 0.0005891840228047531
97.0 0.000560936278503158
98.0 0.000533995570972426
99.0 0.0005083022378699838
100.0 0.0004837993241548657
101.0 0.00046043245952134414
102.0 0.00043814974139904815
103.0 0.0004169016232310323
104.0 0.00039664080782984265
105.0 0.0003773221455418999
106.0 0.00035890253705812
107.0 0.0003413408405546235
108.0 0.0003245977831060464
109.0 0.00030863587607170534
110.0 0.0002934193343197667
111.0 0.00027891399909519686
112.0 0.0002650872643939443
113.0 0.0002519080066541786
114.0 0.00023934651764012874
115.0 0.00022737444034390294
116.0 0.00021596470781052617
117.0 0.00020509148471088178
118.0 0.00019473011156516862
119.0 0.0001848570514858939
120.0 0.00017544983934066522
121.0 0.00016648703319341296
122.0 0.0001579481679677766
123.0 0.00014981371117401567
124.0 0.00014206502068190243
125.0 0.00013468430436332592
126.0 0.0001276545815700488
127.0 0.00012095964637742307
128.0 0.00011458403246523956
129.0 0.0001085129795922136
130.0 0.00010273240159550566
131.0 9.722885583452255e-5
132.0 9.198951401581928e-5
133.0 8.700213433474169e-5
134.0 8.225503488732606e-5
135.0 7.773706828022933e-5
136.0 7.34375973904551e-5
137.0 6.934647221977736e-5
138.0 6.545400780745283e-5
139.0 6.175096312830734e-5
140.0 5.822852097184498e-5
141.0 5.487826869833013e-5
142.0 5.1692179900661146e-5
143.0 4.8662596882427384e-5
144.0 4.5782213923490416e-5
145.0 4.304406133959161e-5
146.0 4.044149021849229e-5
147.0 3.7968157885433975e-5
148.0 3.5618014029080805e-5
149.0 3.3385287441867346e-5
150.0 3.126447338034705e-5
151.0 2.9250321504238708e-5
152.0 2.733782435760318e-5
153.0 2.552220640507204e-5
154.0 2.379891354255418e-5
155.0 2.216360310609856e-5
156.0 2.061213437890152e-5
157.0 1.9140559498108494e-5
158.0 1.7745114815795198e-5
159.0 1.6422212673292327e-5
160.0 1.5168433583990966e-5
161.0 1.3980518793130602e-5
162.0 1.285536321829782e-5
163.0 1.1790008762175053e-5
164.0 1.0781638009126611e-5
165.0 9.83873077915757e-6
166.0 8.943934598268075e-6
167.0 8.098243338494936e-6
168.0 7.299347713745555e-6
169.0 6.5450524840345744e-6
170.0 5.833272392421749e-6
171.0 5.1620285951512415e-6
172.0 4.529445643288685e-6
173.0 3.93374916814659e-6
174.0 3.373264406249501e-6
175.0 2.8464158564060234e-6
176.0 2.351728453263999e-6
177.0 1.8878309197282848e-6
178.0 1.4534622739968326e-6
179.0 1.0474832623128143e-6
180.0 6.688956035884237e-7
181.0 3.168744593776567e-7


==> plot_data/trefilov_c22.txt <==
0.0 0.09727640970884634
1.0 0.09255349838248297
2.0 0.08803143262050558
3.0 0.08370217667353816
4.0 0.07955799514754643
5.0 0.0758029336150344
6.0 0.0722649988147594
7.0 0.06889317085966441
8.0 0.06567951515453366
9.0 0.06261649094387067
10.0 0.05969692894240546
11.0 0.05691401104164872
12.0 0.05426125167191827
13.0 0.05173248052691115
14.0 0.049321826442206146
15.0 0.04702370227499425
16.0 0.04483279067059299
17.0 0.04274403062753658
18.0 0.040752604791459424
19.0 0.03885392742111802
20.0 0.03704363297919838
21.0 0.03531756530751998
22.0 0.03367176735135184
23.0 0.0321024714013828
24.0 0.030606089824973898
25.0 0.02917920626078334
26.0 0.027818567252396197
27.0 0.02652107429889125
28.0 0.025283776300937918
29.0 0.024103896641479244
30.0 0.022978865327505493
31.0 0.02190598157774932
32.0 0.020882974113139257
33.0 0.019907426676231566
34.0 0.01897706685399637
35.0 0.018089793714461132
36.0 0.01724360536695665
37.0 0.016436594218820336
38.0 0.015666947152154054
39.0 0.014933007184784504
40.0 0.014233053912035809
41.0 0.013565507725890703
42.0 0.012928857921915593
43.0 0.012321674774557406
44.0 0.01174259797612791
45.0 0.011190325939976228
46.0 0.010663619556270452
47.0 0.010161297880236965
48.0 0.009682234948560617
49.0 0.00922535717326434
50.0 0.00878964086261511
51.0 0.008374109862736352
52.0 0.007977833313871661
53.0 0.007599923515380242
54.0 0.007239533894177733
55.0 0.006895857071289437
56.0 0.00656812302171472
57.0 0.006255597322819135
58.0 0.005957579486889464
59.0 0.0056734013737503
60.0 0.005403350693590857
61.0 0.0051466115707239765
62.0 0.0049017851419521155
63.0 0.004668323075123726
64.0 0.004445702327235311
65.0 0.004233423965085634
66.0 0.004031012042061197
67.0 0.0038380125284835265
68.0 0.0036539922927508865
69.0 0.0034785381307692598
70.0 0.0033112558413832946
71.0 0.003151769345495259
72.0 0.002999719846758206
73.0 0.0028547650318328835
74.0 0.0027165783082461112
75.0 0.0025848480780834336
76.0 0.0024592770457420917
77.0 0.0023395815581011463
78.0 0.002225490975606152
79.0 0.0021167470726915875
80.0 0.002013103466218819
81.0 0.0019143250705457506
82.0 0.001820187577945809
83.0 0.0017304769632394401
84.0 0.0016449890113948873
85.0 0.0015635288670427508
86.0 0.00148591060494902
87.0 0.0014119568202843804
88.0 0.001341498237928011
89.0 0.0012743733397843227
90.0 0.0012104280093620933
91.0 0.0011495151927147442
92.0 0.001091494575038634
93.0 0.0010362322721778944
94.0 0.000983600536325598
95.0 0.0009334774752620572
96.0 0.0008857467845469623
97.0 0.0008402974919408066
98.0 0.0007970237136638521
99.0 0.0007558244217548309
100.0 0.0007166032221683621
101.0 0.0006792681429920179
102.0 0.000643731432440427
103.0 0.0006099093660385043
104.0 0.000577722062645772
105.0 0.000547093308961053
106.0 0.0005179503919675668
107.0 0.0004902239391089416
108.0 0.00046384776575501884
109.0 0.0004387587296187236
110.0 0.00041489659184921026
111.0 0.00039220388446199804
112.0 0.00037062578383936865
113.0 0.0003501099899620569
114.0 0.00033060661121136695
115.0 0.00031206805439544483
116.0 0.00029444891978500944
117.0 0.00027770590096435515
118.0 0.0002617976892634595
119.0 0.00024668488248486063
120.0 0.00023232989787399198
121.0 0.00021869688900576193
122.0 0.00020575166646738736
123.0 0.0001934616222113191
124.0 0.0001817956572866981
125.0 0.00017072411292118637
126.0 0.0001602187047151988
127.0 0.0001502524598832516
128.0 0.0001407996573095232
129.0 0.00013183577040107514
130.0 0.00012333741251178645
131.0 0.00011528228487178675
132.0 0.0001076491269312387
133.0 0.00010041766895209554
134.0 9.356858681506167e-5
135.0 8.708345885857855e-5
136.0 8.094472477396886e-5
137.0 7.513564636560854e-5
138.0 6.964027013940885e-5
139.0 6.444339170108104e-5
140.0 5.953052173647166e-5
141.0 5.488785370667555e-5
142.0 5.050223306185037e-5
143.0 4.636112794558579e-5
144.0 4.2452601399807944e-5
145.0 3.876528496169133e-5
146.0 3.528835370108732e-5
147.0 3.2011502581271754e-5
148.0 2.892492429301474e-5
149.0 2.6019288409933085e-5
150.0 2.3285722089287884e-5
151.0 2.071579227514825e-5
152.0 1.8301489615282033e-5
153.0 1.6035214332132603e-5
154.0 1.3909764324700966e-5
155.0 1.1918326093809809e-5
156.0 1.0054469237187679e-5
157.0 8.312145805351653e-6
158.0 6.685696418830909e-6
159.0 5.16986641281065e-6
160.0 3.759837359592621e-6
161.0 2.451283421311918e-6
162.0 1.2404699148689272e-6
163.0 1.2442784884323002e-7


==> plot_data/trefilov_c43.txt <==
0.0 0.14703553837933042
1.0 0.13881163345730252
2.0 0.13089400473832002
3.0 0.12326554002432047
4.0 0.11593537768524663
5.0 0.10896583737919896
6.0 0.10226743227204098
7.0 0.09583203044716167
8.0 0.08965152526405243
9.0 0.08371784897400081
10.0 0.07802301429978145
11.0 0.07255912819695677
12.0 0.0673184112925542
13.0 0.06229321527330354
14.0 0.05747603835215281
15.0 0.052859539019118225
16.0 0.048436548347114534
17.0 0.04420008118892504
18.0 0.04014334668386222
19.0 0.03625975860929822
20.0 0.03254294629325204
21.0 0.02898676709506247
22.0 0.025585321946622743
23.0 0.022432981038861998
24.0 0.020920086217872585
25.0 0.019503933333677614
26.0 0.018178272898062058
27.0 0.016937261551737345
28.0 0.01577543699156525
29.0 0.014687694169053966
30.0 0.013669262737017511
31.0 0.01271568571514364
32.0 0.011822799341315528
33.0 0.01098671407072626
34.0 0.010203796682217875
35.0 0.009470653449079259
36.0 0.008784114329461728
37.0 0.008141218130839819
38.0 0.007539198602487656
39.0 0.006975471409889255
40.0 0.006447621945439505
41.0 0.005953393930583969
42.0 0.005490678765594559
43.0 0.005057713888222939
44.0 0.004652467319373533
45.0 0.004273181571651229
46.0 0.003918246421909378
47.0 0.0035861895382287966
48.0 0.0032758047089910857
49.0 0.0029855187556352553
50.0 0.0027140986938789377
51.0 0.002460390540864999
52.0 0.002223313960933097
53.0 0.002001857421798082
54.0 0.0017950740574447263
55.0 0.0016020760587089897
56.0 0.0014220778698799171
57.0 0.0012542927644008494
58.0 0.0010979654693739575
59.0 0.0009524107873106885
60.0 0.0008169694771921459
61.0 0.0006910421545626812
62.0 0.0005740676247999578
63.0 0.00046552072631953607
64.0 0.0003649104044777486
65.0 0.00027177802747631536
66.0 0.0001856959656409971
67.0 0.00010626647039906761
68.0 3.3120912921464425e-5


==> plot_data/trefilov_i11.txt <==
0.0 0.05536462341798397
1.0 0.05284335315475751
2.0 0.05043737866585999
3.0 0.048141302024295125
4.0 0.04595002025234269
5.0 0.04385868722573831
6.0 0.04186269372319623
7.0 0.03995765167034917
8.0 0.03813937968951947
9.0 0.03640389875757977
10.0 0.034747415720807126
11.0 0.03316631582212556
12.0 0.03165715019893608
13.0 0.03021671232668118
14.0 0.028841841643166367
15.0 0.0275294683549647
16.0 0.026276716387644918
17.0 0.025080924785656215
18.0 0.023939480039869808
19.0 0.02284990810051509
20.0 0.021809844932876358
21.0 0.020817073919902826
22.0 0.019869371288622265
23.0 0.018964705448783824
24.0 0.01810111817987425
25.0 0.01727674093952101
26.0 0.01648979069936952
27.0 0.01573856598004709
28.0 0.015021443075260446
29.0 0.014336872453810698
30.0 0.013683375339868104
31.0 0.013059540436606943
32.0 0.012464020825222629
33.0 0.011895530995545852
34.0 0.011352844025471254
35.0 0.010834788883655959
36.0 0.010340247863641747
37.0 0.009868154136542514
38.0 0.009417489418013793
39.0 0.00898728175131578
40.0 0.008577176217127846
41.0 0.008186191462521456
42.0 0.007812946777129215
43.0 0.0074566374572765425
44.0 0.007116495414697012
45.0 0.006791787498158779
46.0 0.006481813893135462
47.0 0.00618590659576154
48.0 0.005903427949407272
49.0 0.005633769289160116
50.0 0.005376349570062661
51.0 0.005130614136462421
52.0 0.004896033519261072
53.0 0.004672102250303826
54.0 0.004458337821715508
55.0 0.0042542796042808586
56.0 0.004059487859303612
57.0 0.0038735427873011936
58.0 0.0036960436003019735
59.0 0.003526607735341398
60.0 0.0033648699102074636
61.0 0.003210481412956145
62.0 0.003063109330324439
63.0 0.0029224358434033317
64.0 0.002788157489056352
65.0 0.002659984585867826
66.0 0.002537640570439869
67.0 0.002420861364547078
68.0 0.0023093948676710684
69.0 0.0022030004212851145
70.0 0.002101448220733931
71.0 0.002004518858175867
72.0 0.0019120029255551675
73.0 0.001823700407020268
74.0 0.001739420353235288
75.0 0.0016589804900638795
76.0 0.0015822067746383043
77.0 0.0015089330391324213
78.0 0.0014390006341789695
79.0 0.0013722580885787248
80.0 0.0013085607838501676
81.0 0.0012477706452238293
82.0 0.0011897558440485774
83.0 0.0011343905164956764
84.0 0.0010815544926723061
85.0 0.0010311330395698605
86.0 0.00098301661498313
87.0 0.0009371006327384393
88.0 0.0008932852385512836
89.0 0.0008514750960230185
90.0 0.0008115791823601617
91.0 0.0007735105933153075
92.0 0.0007371863569822463
93.0 0.0007025272560034979
94.0 0.0006694576214767308
95.0 0.0006379053152224512
96.0 0.0006078013602362462
97.0 0.0005790799350926318
98.0 0.0005516781976435659
99.0 0.0005255361503534339
100.0 0.0005005965117296139
101.0 0.00047680459356736057
102.0 0.00045410818374270453
103.0 0.00043245743430721353
104.0 0.0004118047546374759
105.0 0.0003921047094212107
106.0 0.00037331380303394794
107.0 0.0003553908589984626
108.0 0.00033829621519695436
109.0 0.00032199226943210033
110.0 0.00030644278310947324
111.0 0.0002916133668380685
112.0 0.0002774712345893913
113.0 0.0002639850326450682
114.0 0.0002511248287607317
115.0 0.00023886204801803538
116.0 0.00022716941098396964
117.0 0.00021602087624896736
118.0 0.00020539158320075887
119.0 0.00019525779951831102
120.0 0.0001855968695240262
121.0 0.00017638716574732284
122.0 0.00016760804351956162
123.0 0.0001592397945901012
124.0 0.0001512636345391639
125.0 0.00014366154881342323
126.0 0.00013641642278844462
127.0 0.000129511893120002
128.0 0.00012293234025609128
129.0 0.00011666285483718924
130.0 0.00011068907407648552
131.0 0.00010499767378063427
132.0 9.957559345989709e-5
133.0 9.441039105188594e-5
134.0 8.949028716842912e-5
135.0 8.480400759311912e-5
136.0 8.034090642213346e-5
137.0 7.609048676547263e-5
138.0 7.204305877205695e-5
139.0 6.81892674946192e-5
140.0 6.452018485019003e-5
141.0 6.1027289817598845e-5
142.0 5.770232059333103e-5
143.0 5.453777658953533e-5
144.0 5.152626009870336e-5
145.0 4.8660388625397425e-5
146.0 4.5933740053816916e-5
147.0 4.333963357181525e-5
148.0 4.0871784614119887e-5
149.0 3.852463369690647e-5
150.0 3.6292449146384883e-5
151.0 3.416990168210975e-5
152.0 3.215190688684999e-5
153.0 3.023361415459425e-5
154.0 2.8410396126642844e-5
155.0 2.667783861268802e-5
156.0 2.5031730993907327e-5
157.0 2.3468057035103423e-5
158.0 2.198298613177133e-5
159.0 2.0572864960692604e-5
160.0 1.923420951414294e-5
161.0 1.7963697501297213e-5
162.0 1.6758161098929228e-5
163.0 1.5614580040770765e-5
164.0 1.4530075044804473e-5
165.0 1.350190151942418e-5
166.0 1.2527443598195009e-5
167.0 1.1604208449928499e-5
168.0 1.072982085678179e-5
169.0 9.902018067329375e-6
170.0 9.118644902084732e-6
171.0 8.378043636153166e-6
172.0 7.677461209865337e-6
173.0 7.015442010009587e-6
174.0 6.389856481467665e-6
175.0 5.799756926378533e-6
176.0 5.243171350121636e-6
177.0 4.718580651634088e-6
178.0 4.224542635526567e-6
179.0 3.7596892181009547e-6
180.0 3.3227238552082814e-6
181.0 2.9124192357687542e-6
182.0 2.5276152382208958e-6
183.0 2.1674345200068572e-6
184.0 1.83041042388871e-6
185.0 1.5157935860666765e-6
186.0 1.2226787966758202e-6
187.0 9.502232650185503e-7
188.0 6.976472756700462e-7
189.0 4.6423569875725555e-7
190.0 2.4934065839339893e-7
191.0 5.238572771927615e-8


==> plot_data/trefilov_i22.txt <==
0.0 0.09794932088357497
1.0 0.0933572045089262
2.0 0.08906205371211862
3.0 0.08496706058107935
4.0 0.08106177066395956
5.0 0.07733705036633885
6.0 0.07378434062655011
7.0 0.07039555549802982
8.0 0.06716301388297977
9.0 0.06407941653927107
10.0 0.061137814223701535
11.0 0.05833159478090707
12.0 0.05565446655472779
13.0 0.05310042838326822
14.0 0.05066376943601899
15.0 0.0483390474893558
16.0 0.046121077102143034
17.0 0.0440049170528557
18.0 0.04198585846814237
19.0 0.04005941208038356
20.0 0.03822130359070675
21.0 0.03646745453856311
22.0 0.03479397872261298
23.0 0.03319717158378008
24.0 0.03167350154881479
25.0 0.030219601801904777
26.0 0.028832262476383055
27.0 0.0275084247443126
28.0 0.026245166239619835
29.0 0.025039709769914095
30.0 0.023889400961358855
31.0 0.02279171139513501
32.0 0.021744230246415332
33.0 0.0207446556562289
34.0 0.019790813442995377
35.0 0.018880711544919816
36.0 0.018012314871716017
37.0 0.01718360722953858
38.0 0.016392774560903774
39.0 0.01563808066440903
40.0 0.01491784677755728
41.0 0.014230583590090955
42.0 0.013574766693794905
43.0 0.012948936672861386
44.0 0.01235171163671491
45.0 0.011781779256151497
46.0 0.011237895807265145
47.0 0.010718870634794249
48.0 0.010223570265281326
49.0 0.00975090782484863
50.0 0.009299855049152726
51.0 0.008869424933436437
52.0 0.008458677074412852
53.0 0.008066714082385991
54.0 0.007692679595955199
55.0 0.007335756390416973
56.0 0.006995164574418333
57.0 0.006670159871168146
58.0 0.006359998119660643
59.0 0.006064103039056464
60.0 0.00578265511404709
61.0 0.005514873929145431
62.0 0.005259336991722737
63.0 0.005015485223048447
64.0 0.004782786451464859
65.0 0.0045607327857243
66.0 0.00434883949413465
67.0 0.004146643936390608
68.0 0.00395370456412376
69.0 0.0037695999474987763
70.0 0.003593927795828337
71.0 0.0034263042199948438
72.0 0.003266362752052543
73.0 0.00311375361961605
74.0 0.0029681429538809456
75.0 0.0028292120975770205
76.0 0.002696656851461255
77.0 0.002570186883297811
78.0 0.0024495250520069744
79.0 0.0023344068168694235
80.0 0.0022245796630858874
81.0 0.002119802538556932
82.0 0.0020198453920505
83.0 0.0019244885895797121
84.0 0.0018335224725467033
85.0 0.0017467469281557406
86.0 0.001663970929708391
87.0 0.001585012129595521
88.0 0.0015096964645974257
89.0 0.0014378577792699234
90.0 0.0013693374664351201
91.0 0.0013039841217955448
92.0 0.0012416532192312184
93.0 0.0011822068198289496
94.0 0.0011255132116881315
95.0 0.0010714466940096468
96.0 0.0010198872701497588
97.0 0.0009707203895227349
98.0 0.0009238367240265516
99.0 0.0008791318956781383
100.0 0.0008365062658189739
101.0 0.0007958647523264026
102.0 0.0007571165668680648
103.0 0.0007201750567402788
104.0 0.0006849575083062859
105.0 0.0006513849683504765
106.0 0.0006193820735216424
107.0 0.0005888768875434306
108.0 0.0005598007458048292
109.0 0.0005320881069996426
110.0 0.000505676411505883
111.0 0.0004805059461913307
112.0 0.00045651971534832307
113.0 0.00043366331748000717
114.0 0.00041188482767944506
115.0 0.0003911346853772576
116.0 0.00037136560341112393
117.0 0.0003525324008142889
118.0 0.00033459200176862825
119.0 0.0003175032783676486
120.0 0.0003012269774511531
121.0 0.0002857256956632292
122.0 0.00027096356235024725
123.0 0.00025690650989401275
124.0 0.00024352197169512995
125.0 0.00023077886792606983
126.0 0.00021864753696443584
127.0 0.00020709967282036732
128.0 0.00019610826252758015
129.0 0.0001856475277595847
130.0 0.00017569286865686855
131.0 0.00016622081045192822
132.0 0.000157208952510549
133.0 0.00014863591951951282
134.0 0.0001404813150015283
135.0 0.00013272567681232517
136.0 0.00012535043490427948
137.0 0.00011833787080803766
138.0 0.00011167107848525975
139.0 0.0001053339285059223
140.0 9.9310999333079e-5
141.0 9.358767283431146e-5
142.0 8.814991057180788e-5
143.0 8.298434996988177e-5
144.0 7.807824356425464e-5
145.0 7.341946789395844e-5
146.0 6.899635045305904e-5
147.0 6.479786249929598e-5
148.0 6.081345014732018e-5
149.0 5.7033034278621026e-5
150.0 5.3447052250374795e-5
151.0 5.0046309784239075e-5
152.0 4.682204386915813e-5
153.0 4.376601325544133e-5
154.0 4.087027920702683e-5
155.0 3.812718114145792e-5
156.0 3.5529496870710535e-5
157.0 3.30704281036016e-5
158.0 3.0743451886898696e-5
159.0 2.8541991741908024e-5
160.0 2.64600969917413e-5
161.0 2.4492096866340343e-5
162.0 2.2632587492277828e-5
163.0 2.0876419980194754e-5
164.0 1.9218689025269635e-5
165.0 1.765472203730301e-5
166.0 1.6180068804590705e-5
167.0 1.4790491645137276e-5
168.0 1.3481956066875772e-5
169.0 1.2250621865668196e-5
170.0 1.1092834696343902e-5
171.0 1.0005118076616655e-5
172.0 8.984165822872193e-6
173.0 8.026834903870847e-6
174.0 7.130138715427353e-6
175.0 6.29124076712692e-6
176.0 5.507448778662675e-6
177.0 4.776209213287221e-6
178.0 4.095102241207436e-6
179.0 3.4628208908398034e-6
180.0 2.875204586378573e-6
181.0 2.3312183901933126e-6
182.0 1.8280413592186678e-6
183.0 1.3656349398717632e-6
184.0 9.414869148370528e-7
185.0 5.539630595430189e-7
186.0 2.0159991135514916e-7


==> plot_data/trefilov_i43.txt <==
0.0 0.15147919328933365
1.0 0.1440000708739335
2.0 0.13683966002040907
3.0 0.12998536533384158
4.0 0.1234251715250149
5.0 0.11723493387762059
6.0 0.11169211533280111
7.0 0.1064220745005249
8.0 0.10140548981067986
9.0 0.09662886713462382
10.0 0.09208011513472912
11.0 0.08774797609173504
12.0 0.08362184672667541
13.0 0.07969169432609846
14.0 0.075948005767489
15.0 0.07238175063591115
16.0 0.06898435143404644
17.0 0.06574765787759577
18.0 0.06266392383635716
19.0 0.059725800785548816
20.0 0.0569262450292396
21.0 0.054258645388358145
22.0 0.0517166596202908
23.0 0.04929427101778149
24.0 0.04698575818612129
25.0 0.044785694708967934
26.0 0.04268886271074298
27.0 0.04069038427090654
28.0 0.03878556398650101
29.0 0.03696994931593196
30.0 0.035239304670580576
31.0 0.03358960056074961
32.0 0.03201700329007673
33.0 0.030517879447333425
34.0 0.029088715243460322
35.0 0.027726250455800044
36.0 0.026427327309519074
37.0 0.02518895392368658
38.0 0.02400828250556884
39.0 0.0228826022194445
40.0 0.02180933243540479
41.0 0.02078601999022062
42.0 0.019810315355139364
43.0 0.018880001297702394
44.0 0.017992954105169084
45.0 0.017147154726188118
46.0 0.016340684018119278
47.0 0.015571705684775393
48.0 0.01483848101447623
49.0 0.014139350820847451
50.0 0.013472780897471394
51.0 0.012837333774952199
52.0 0.012231466849157819
53.0 0.011653734810422466
54.0 0.011102829078908458
55.0 0.01057750910365479
56.0 0.010076583478949458
57.0 0.009598926102626729
58.0 0.009143458897514108
59.0 0.008709186381010174
60.0 0.008295150115779035
61.0 0.007900367827526978
62.0 0.007523946068809547
63.0 0.007165097836061498
64.0 0.006822898217202015
65.0 0.00649662025057891
66.0 0.006185528522118306
67.0 0.005888921740968194
68.0 0.005606127981955736
69.0 0.005336518923214371
70.0 0.005079476847744313
71.0 0.004834424798791863
72.0 0.0046008094958826925
73.0 0.004378100000838486
74.0 0.004165799414746459
75.0 0.003963424410433359
76.0 0.0037705170345062526
77.0 0.0035866404513366845
78.0 0.0034113779926665394
79.0 0.003245959562816155
80.0 0.0030891265204630865
81.0 0.002939616397256681
82.0 0.00279709174439979
83.0 0.0026612306511530617
84.0 0.0025317260232055904
85.0 0.00240828489524972
86.0 0.00229062777605578
87.0 0.002178488024483161
88.0 0.0020716112548912393
89.0 0.0019697547705453634
90.0 0.0018726870236146032
91.0 0.0017801871005559806
92.0 0.0016920442315532167
93.0 0.001608060445245879
94.0 0.0015280376326251908
95.0 0.0014517958587989973
96.0 0.001379157346922701
97.0 0.0013099616948488882
98.0 0.0012440468316668386
99.0 0.0011812609135229038
100.0 0.0011214593332140809
101.0 0.0010645039443450983
102.0 0.001010262973360873
103.0 0.000958610704535318
104.0 0.0009094271765873975
105.0 0.0008625979443057448
106.0 0.0008180138417614874
107.0 0.0007755706071308357
108.0 0.0007351688348486567
109.0 0.0006967137475075313
110.0 0.0006601148233479111
111.0 0.0006252857229321372
112.0 0.0005921440741248888
113.0 0.0005606113259804345
114.0 0.0005306124364740843
115.0 0.000502075870411774
116.0 0.00047493345476642854
117.0 0.0004491200480985533
118.0 0.00042457353884701446
119.0 0.0004012346729485233
120.0 0.0003790469233142207
121.0 0.0003579563652328517
122.0 0.0003379115574917622
123.0 0.00031886342894217156
124.0 0.00030076517023087463
125.0 0.0002835721304877689
126.0 0.00026724171875468867
127.0 0.0002517333098748848
128.0 0.00023700815470993608
129.0 0.00022302929446270373
130.0 0.0002097614788825636
131.0 0.00019717108823137
132.0 0.0001852260588060429
133.0 0.0001738958118452516
134.0 0.0001631511857142218
135.0 0.00015296437114027076
136.0 0.000143308849447648
137.0 0.00013415933358728948
138.0 0.00012549171187449905
139.0 0.00011728302266096904
140.0 0.0001095112923572427
141.0 0.00010215564874887354
142.0 9.519616859047601e-5
143.0 8.861385892065327e-5
144.0 8.239061458269282e-5
145.0 7.650912741764495e-5
146.0 7.095304196442546e-5
147.0 6.570964225037489e-5
148.0 6.075797365278607e-5
149.0 5.6083805941928536e-5
150.0 5.1679570088041496e-5
151.0 4.752933782901081e-5
152.0 4.362079219047712e-5
153.0 3.994219926741642e-5
154.0 3.6482541596675786e-5
155.0 3.3230877183599187e-5
156.0 3.0177204610440305e-5
157.0 2.7311876475299046e-5
158.0 2.4625697402557164e-5
159.0 2.2109920258674827e-5
160.0 1.9756213088912338e-5
161.0 1.7556645382476095e-5
162.0 1.550369198666978e-5
163.0 1.35901803154828e-5
164.0 1.180927442590795e-5
165.0 1.0154499024288856e-5
166.0 8.619692975881771e-6
167.0 7.198994623684588e-6
168.0 5.886862111268539e-6
169.0 4.678022727244528e-6
170.0 3.5674666886988213e-6
171.0 2.5504354234087675e-6
172.0 1.622163417678786e-6
173.0 7.808792914309966e-7
174.0 1.5033626365544342e-8

